Using Hybrid Scheduling Algorithms for Solving Blockchain Allocation on Cloud

Companies are rushing to deliver their services and solutions through the cloud. The scheduling process is very critical in reducing delays. Scheduling also has a role in accessing resources without excessive waiting time. All this in context of modern advances in infrastructure and the emergence of Blockchain-as-a-service. What if integration is done between a hybrid scheduling algorithm and blockchain technology via the cloud. This integration aims to enhance and provide the service uninterruptedly. This method is distinguished, compared to other scheduling algorithms such as shortest-job-first and priority scheduling, that it does not suffer from starvation and it has a balanced load on resources. Based on analytical performance, the proposed hybrid scheduling has the markable result.

==> README.txt <==
International Journal of Computer Applications (IJCA)
--------------------------------------------------------

The following files are available in the LatexSubmissionGuide-IJCA.zip archive:

Submission Guide.pdf        	- This is the PDF file of Author Guide for Template
ijcaArticle.cls           	- This is the LaTeX2e class file of IJCA Article
ijcaArticle.bst           	- This is the bibliography style file of IJCA Article
Template.tex       		- LaTeX document of sample
Submission Guide.pdf  		- This is the PDF file of sample LaTeX document of Template
BibTex-Sample.bib       	- Bibliography file for sample
IJCA-Sample-image.pdf 		- Graphics file used for pdflatex sample


Happy TeXing!!!

Editor IJCA
